Reflections on Surrogate-Assisted Search-Based Testing: A Taxonomy and Two Replication Studies based on Industrial ADAS and Simulink Models

Surrogate-assisted search-based testing (SA-SBT) aims to reduce the computational time for testing compute-intensive systems. Surrogates enhance testing techniques by improving test case generation focusing the testing budget on the most critical portions of the input domain. In addition, they can serve as approximations of the system under test (SUT) to predict tests' results instead of executing the tests on compute-intensive SUTs. This article reflects on the existing SA-SBT techniques, particularly those applied to system-level testing and often facilitated using simulators or complex test beds. Our objective is to synthesize different heuristic algorithms and evaluation methods employed in existing SA-SBT techniques and present a comprehensive view of SA-SBT solutions. In addition, by critically reviewing our previous work on SA-SBT, we aim to identify the limitations in our proposed algorithms and evaluation methods and to propose potential improvements. We present a taxonomy that categorizes and contrasts existing SA-SBT solutions and highlights key research gaps. To identify the evaluation challenges, we conduct two replication studies of our past SA-SBT solutions: One study uses industrial advanced driver assistance system (ADAS) and the other relies on a Simulink model benchmark. We compare our results with those of the original studies and identify the difficulties in evaluating SA-SBT techniques, including the impact of different contextual factors on results generalization and the validity of our evaluation metrics. Based on our taxonomy and replication studies, we propose future research directions, including re-considerations in the current evaluation metrics used for SA-SBT solutions, utilizing surrogates for fault localization and repair in addition to testing, and creating frameworks for large-scale experiments by applying SA-SBT to multiple SUTs and simulators.

==> review-ISTJ.txt <==
------------------------------------------------------------
Reviewer #1: The paper reflects on four papers that used surrogate-assisted search-based test generation. The authors present a taxonomy of SA-SBT techniques and carry out two replication studies. Overall, the paper is well-written and the replications are well-conducted.
There are only I few things I would like the authors could clarify/fix.
1) The references are not formatted in a standard way (i.e., it is referenced as "(ref)" instead of "[ref]".
2) I do not fully agree with the sentence "Although the execution time measures the actual time required for fault-finding, it makes experiments hardly replicable". Note that replicability can have different set-ups. I would say the experiments are hardly reproducible.
3) The replication study of the ADAS case study involves an Automated Valet Parking (AVP) system. However, there is no much information of such system, such as, is it an open-source system or is it a proprietary system? In the former case, it would be good to provide the source code. In the latter case, it would be good to say which company belongs to the case study.
4) In such case study, I do not understand well the third fitness (F3). "the certainty of detection if the AEB detects a pedestrian". Can you clarify?
5) Overall, I pretty much liked the lessons learned section. However, I summarize the key message of each individual lesson, and later explain the lesson in detail. For instance, "Lesson 1 - the accuracy of the statistical test results when assessing SA-SBT can be impacted by the low number of repetitions". And later, explain why you derived this lesson learned. "Lesson 2 - The HV is the most appropriate metric to assess Pareto-based SA-SBT".

Typos
Please, revisit the references (e.g., refs 23, 24 do not include number of pages; ref. 52 is still not available (even or Arxiv)).
Page 2: CPS systems -> CPSs
Page 3: cyber-physical systems (CPS), but defined before.
Page 4: Our findings which include the taxonomy -> Our findings, which include the taxonomy
Page 10, State of the Arts -> Art
Page 11, some papers are be listed -> Some papers are listed
Page 11, by the research literature; it can significantly improve. -> weird sentence
Page 32, HiL leves -> HiL levels



Reviewer #2: SUMMARY
The paper provides a taxonomy for the use of surrogate models in search-based testing (SA-SBT). On the top of that, it performs two replication studies of works using SA-SBT. The first work targets ADAS, while the second one (ARiSTEO) targets Simulink models. The results of the replications are compared with those of the original studies.

EVALUATION
The paper targets an important research area that can have a great impact on improving the performance and applicability of SBT (and search-based approaches in general). The paper provides a solid contribution; both the taxonomy and the replication studies have been conducted carefully, and are described properly in the paper. The observations drawn by the authors starting from the results, are reasonable and interesting for the research community.

Overall, I don't have major critical issues with the paper.
My only main comment is related to the second replication study. If I understood correctly, the authors use the results of the ARCH competitions as replication of the work in [1]. However, this is not completely clear in the paper. The sentence "We report on our attempt to replicate the results generated from ARIsTEO from editions 2020 (8), 2021 (9), and 2022 (10)." makes the reader believe that the authors replicate in this submitted paper what has been done in the ARCH competitions. But, actually, the replications are those in the ARCH competitions. I would clarify this point.
Moreover, if the ARCH competitions are the replication studies, why are they not compared with the results of paper [1] (as done in the first replication study)?

As a minor point, the authors focus the study on SBT, but actually the results of the taxonomy (apart the usage) can be applied to any search-based approach. I am not suggesting to broaden the scope of the paper or changing title, introduction, etc., but to discuss somewhere how the observations done in this paper can generalize to other search approaches.


- Other comments -

- page 3
"the first use case above ... the second use case above"
What are these case studies? Please clarify.

- page 7
"Test generation guidance."
Related to my general comment above, this could be "Search guidance" (i.e., for any search objective), not only test generation. As said before, I would not change it; but here or later, the authors could discuss the study is generalizable to other search approaches.

- page 8
"Model&requirement-assessment. It relies on a function to predict whether test cases satisfy or violate the system requirements. That is, the surrogate approximates both the dynamics of the SUT and the assessment of the requirement."
Is it really true that the surrogate model approximates also the dynamics of the SUT? I saw different surrogate models that only approximate the fitness function. This also seems the case for the case studies that report a single output value related to the fitness. My intuition is that these models only learn the fitness function, not the SUT dynamics.

- page 14
"Papers listed in Table 1 do not present studies that try to replicate the approaches of the subject papers."
I don't understand what this sentence wants to convey. Those reported in the table are the original studies, right?

- page 27
"For AFC33, we noticed that the results of 2022 are significantly different from the ones obtained in 2020 and 2021. AFC33 has a different input range compared to AFC27 and AFC29."
I don't understand why the fact that the range of AFC33 is different from the one of AFC27 and AFC29, explains the different results in 2022.


- Typos -
- page 11: "While the usage of surrogates ... literature; it can significantly" -> "While the usage of surrogates ... literature, it can significantly"
- page 14: "For 9 of 14 techniques" -> "For 9 out of 14 techniques"
- page 15: "the weather since varying these parameters were essential for testing the function of AVP". This sentence is difficult to parse. Please rephrase it.
- page 20: "the GD values of NSGAII slightly improves" -> "the GD values of NSGAII slightly improve"
- page 23: "GPLv2," -> "GPLv2."
- page 27: "The results from Table 5 shows" -> "The results from Table 5 show"
- page 30: "how fast the outputs of a Pareto-based algorithm converges" -> "how fast the outputs of a Pareto-based algorithm converge"
- page 32: "HiL leves" -> "HiL levels"

- Typos in references:
- [4]: "year = 2014" -> "2014"
- [9]: "G. E. et al. Paolo Arcaini, I. Bennani" -> "G. Ernst, P. Arcaini, I. Bennani"
- [26]: "Simcenter prescan)," -> "Simcenter prescan,"
- [31]: "nsgaii-dt" -> "NSGAII-DT"
- [49]: "Asfault" -> "AsFault"


Reviewer #3: Synsopsis
========

The paper performs a replication study on some of the co-authors' recent papers in the area of search-based testing for complex systems.
It develops a taxonomy for the area based on 10 related papers and reflects on the gaps and research opportunities in the area.

General comments
=============

The subject matter is certainly important and worthwhile and
the taxonomy and reflections are useful for the researchers in the field and
hence, the paper does merit a publication.

I found two points about the logical development of the paper confusing and
I invite the authors to clarify them:

1- It is not clear to me to what extent the ARCH competition case is a repliation study.
It seems like the authors are reflecting on the historical data of the competition rather than
reproducing the results.
If it is the former, I suggest the authors change the initial promise of the paper.
If it is the latter, some information about how the results have been reproduced could be helpful (I hope I did not miss it somewhere in the paper!).

2- The taxonomy is a useful one, but I do not see it being used structurally;
I would have expected a table mapping the different elements of the two replication studies to the taxonomy.
This is partially achieved in Section 5 but the presentation is very verbose and
a summarised table would make it much more crisp.

Otherwise, the paper is generally well-written and I only have few detailed remarks listed below.

In summary, I recommend that the paper be accepted after a minor revision.

Detailed comments
===============

P. 1 Abstract tests' results -> test results

P. 2 highly dimensional -> high dimensional

P. 4 The research questions of the study could be much more clearly formulated in an itemised list
(which I expect will be more extensive than the two questions listed on top of this page).
For example, later on you relfect on the relative weaknesses of the approaches (such as the metrics used)
but they are not presented here upfront as a research questions.

P. 8 "Model&erquirement-assessment" I find the typesetting a bit strange. How about "Model- and requirement-assessment"?

P. 10 I found the selection of 10 papers a bit limited.
I thought the following paper,
which I know from my immediate research environment relevant (I did not check whether they cite the four core papers),
in that the ideas are very similar to the ones used in the 10 selected papers:


H. Araujo, T. Hoenselaar, M.R. Mousavi, and A. Vinel. Connected Automated Driving: A Model-Based Approach to the Analysis of Basic Awareness Services. Proceedings of the IEEE 31st Annual International Symposium on Personal, Indoor and Mobile Radio Communications (PIMRC 2020). IEEE, 2020.

H. Araujo, G. Carvalho, M.R. Mousavi and A. Sampaio. Multi-objective search for effective testing of Cyber-Physical Systems. Proceedings of the 17th International Conference on Software Engineering and Formal Methods (SEFM 2019). Springer, 2019.

P. 13 Two techniques, i.e., (1;21), -> Two techniques (1;21)

P. 13 "In particular, SI" You did not introduce the acronym; please do that two lines above.

P. 14 "by considering an industrial ADAS case study"
In what sense is it industrial? Has it been obtained from an industrial partner? (In that case is it worth mentioning about the agreement to publish it?)
Has it been performed in an industrial context?

P. 18 Please clarify what you mean by Basic (longitudinal?) and 2D (longitudinal and lattitudinal?) in Table 2.

P. 20 I found the explanation of the differences concerning spread a bit cryptic. I had to wait for many pages later (P. 30) to find a convincing explanation.
Some more explanation here, or forward referencing could be helpful.

P. 30 "due to ... and since" -> "because of ... and ..."

